Emergence of red, star-forming galaxies (red misfits) in a {\Lambda}CDM universe

We investigate the formation of red misfits (RM) using a cosmological, hydrodynamical simulation from the $\rm \small EAGLE$ project. Similar to observations, the RM possess less dust, higher stellar metallicities, and older stellar populations compared to blue, star-forming galaxies (BA) at the same $M_\star$. Lagrangian particle-tracking reveals that the older ages of RM have resulted from a combined effect of higher star formation efficiency (SFE), and the earlier onset and faster net depletion of their interstellar medium (ISM). For the centrals, the latter was partially due to higher efficiency of escape from ISM, driven by stronger stellar and/or AGN feedback (depending on the mass). There was an additional contribution to this escape from gas stripping for satellite RM, as suggested by the higher group masses ($\gtrsim 0.5$ dex) and ${\rm H_2}/{\rm H\,{\small I}}$ ratios ($\gtrsim 0.3$ dex). Moreover, accretion of circumgalactic gas (CGM) onto the galaxy has been less efficient for the satellites. On the metallicity front, the offsets are largely due to the disparity in SFE, causing varying degrees of enrichment through the mass-transfers associated with stellar winds and supernovae. We ascribe this SFE disparity to the lower specific angular momentum ($j$) of freshly accreted CGM for RM, which ultimately manifested in the ISM kinematics due to interactions with cooling flows. The impact on $j_{\rm ism}$ was further intensified by poorer alignment with the flow's $\vec{j}$, particularly for the satellites. Our results illuminate potential origins of RM, and motivate further exploration of this peculiar class through a synergy between observations and simulations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

Figures             folder with the pdf images
readme.txt          this file
redsfpaper.bbl      .bbl file
redsfpaper.tex      paper
references.bib      .bib file


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

